Instabilities and order reduction phenomenon of an interpolation based multirate Runge-Kutta-Chebyshev method

An explicit stabilized additive Runge-Kutta scheme is proposed. The method is based on a splitting of the problem in severely stiff and mildly stiff subproblems, which are then independently solved using a Runge-Kutta-Chebyshev scheme. The number of stages is adapted according to the subproblem's stiffness and leads to asynchronous integration needing ghost values. Whenever ghost values are needed, linear interpolation in time between stages is employed. One important application of the scheme is for parabolic partial differential equations discretized on a nonuniform grid. The goal of this paper is to introduce the scheme and prove on a model problem that linear interpolations trigger instabilities into the method. Furthermore, we show that it suffers from an order reduction phenomenon. The theoretical results are confirmed numerically.

==> Versione Finale/data/RKC1-RKC1_sol.csv <==
t,l2N
0,1.4142135623731
1,0.849444704393671
2,0.997231802922343
3,1.08466561461697
4,1.17703007948451
5,1.27716636942664
6,1.38581859317755
7,1.50371406515763
8,1.63163923163165
9,1.77044735012652
10,1.92106426396008
11,2.08449458042369
12,2.26182837156041
13,2.45424844489439
14,2.66303823269804
15,2.88959035242118
16,3.13541589537979
17,3.40215450565961
18,3.69158531646022
19,4.00563881682455
20,4.34640972790436
21,4.71617097464559
22,5.11738884608417
23,5.55273944537066
24,6.02512653924443
25,6.53770092601281
26,7.09388145121823
27,7.69737781116718
28,8.35221529641912
29,9.0627616402734
30,9.83375615133203
31,10.6703413244512
32,11.578097140925
33,12.5630782866818
34,13.6318545367365
35,14.7915545752622
36,16.0499135435564
37,17.4153246330479
38,18.8968950674634
39,20.5045068475549
40,22.2488826635509
41,24.1416574149641
42,26.1954558147898
43,28.4239765957106
44,30.842083879959
45,33.4659063222693
46,36.312944687199
47,39.4021885783537
48,42.754243098094
49,46.3914662825385
50,50.3381182285473


==> Versione Finale/data/RKC1_sol.csv <==
t,l2N
0,1.4142135623731
0.999999999999999,0.621848494797958
2,0.417465388278249
3,0.291936483788549
3.99999999999999,0.204624268122777
4.99999999999998,0.143443167674842
5.99999999999998,0.100555423014818
6.99999999999998,0.070490612376192
7.99999999999998,0.0494148040969542
8.99999999999998,0.0346403979787461
9.99999999999997,0.0242833538272977
11,0.0170229358642273
12,0.0119332917313872
13,0.00836538730347031
14,0.00586424151125041
15,0.00411090691377868
16,0.00288179735117192
17,0.00202017611865301
17.9999999999999,0.00141616881864241
19,0.000992752119172784
19.9999999999999,0.000695931697653707
21,0.00048785685615331
21.9999999999999,0.000341993780277876
22.9999999999999,0.000239741933055866
23.9999999999999,0.000168062104575888
25,0.000117813645007587
25.9999999999999,8.25888440764247e-05
26.9999999999999,5.78958164433392e-05
27.9999999999999,4.05856940985768e-05
28.9999999999999,2.84510810392546e-05
29.9999999999999,1.99445649576957e-05
30.9999999999999,1.39813904014019e-05
31.9999999999999,9.80113018113175e-06
32.9999999999999,6.8707152915106e-06
33.9999999999998,4.81645766810401e-06
34.9999999999998,3.3763972868009e-06
35.9999999999998,2.36689688228986e-06
36.9999999999998,1.65922442637119e-06
37.9999999999997,1.16313715129127e-06
38.9999999999997,8.1537374402859e-07
39.9999999999998,5.71587230029689e-07
40.9999999999997,4.00689823440718e-07
41.9999999999996,2.80888596130138e-07
42.9999999999996,1.96906431909002e-07
43.9999999999996,1.38033880553738e-07
44.9999999999996,9.6763483020853e-08
45.9999999999996,6.78324162790002e-08
46.9999999999995,4.75513753184761e-08
47.9999999999994,3.33341110152755e-08
48.9999999999993,2.3367630268035e-08
49.9999999999993,1.63810021540204e-08
50.9999999999993,1.14832881422763e-08


==> Versione Finale/data/order_reduction.csv <==
dt,err,sF,sS
0.5,0.0927986891279089,5601,29
0.25,0.0606122335847685,3961,20
0.125,0.0305423851428002,2801,15
0.0625,0.0160980332774587,1981,10
0.03125,0.00530930300173256,1401,8
0.015625,0.000659443534808956,991,6
0.0078125,0.000762804142256682,701,4
0.00390625,0.000199214991242962,496,3
0.001953125,3.54676943798893e-06,351,3
0.0009765625,6.07454115414568e-07,248,2
0.00048828125,1.2391474692506e-07,176,2


==> data/RKC1-RKC1_sol.csv <==
t,l2N
0,1.4142135623731
1,0.849444704393671
2,0.997231802922343
3,1.08466561461697
4,1.17703007948451
5,1.27716636942664
6,1.38581859317755
7,1.50371406515763
8,1.63163923163165
9,1.77044735012652
10,1.92106426396008
11,2.08449458042369
12,2.26182837156041
13,2.45424844489439
14,2.66303823269804
15,2.88959035242118
16,3.13541589537979
17,3.40215450565961
18,3.69158531646022
19,4.00563881682455
20,4.34640972790436
21,4.71617097464559
22,5.11738884608417
23,5.55273944537066
24,6.02512653924443
25,6.53770092601281
26,7.09388145121823
27,7.69737781116718
28,8.35221529641912
29,9.0627616402734
30,9.83375615133203
31,10.6703413244512
32,11.578097140925
33,12.5630782866818
34,13.6318545367365
35,14.7915545752622
36,16.0499135435564
37,17.4153246330479
38,18.8968950674634
39,20.5045068475549
40,22.2488826635509
41,24.1416574149641
42,26.1954558147898
43,28.4239765957106
44,30.842083879959
45,33.4659063222693
46,36.312944687199
47,39.4021885783537
48,42.754243098094
49,46.3914662825385
50,50.3381182285473


==> data/RKC1_sol.csv <==
t,l2N
0,1.4142135623731
0.999999999999999,0.621848494797958
2,0.417465388278249
3,0.291936483788549
3.99999999999999,0.204624268122777
4.99999999999998,0.143443167674842
5.99999999999998,0.100555423014818
6.99999999999998,0.070490612376192
7.99999999999998,0.0494148040969542
8.99999999999998,0.0346403979787461
9.99999999999997,0.0242833538272977
11,0.0170229358642273
12,0.0119332917313872
13,0.00836538730347031
14,0.00586424151125041
15,0.00411090691377868
16,0.00288179735117192
17,0.00202017611865301
17.9999999999999,0.00141616881864241
19,0.000992752119172784
19.9999999999999,0.000695931697653707
21,0.00048785685615331
21.9999999999999,0.000341993780277876
22.9999999999999,0.000239741933055866
23.9999999999999,0.000168062104575888
25,0.000117813645007587
25.9999999999999,8.25888440764247e-05
26.9999999999999,5.78958164433392e-05
27.9999999999999,4.05856940985768e-05
28.9999999999999,2.84510810392546e-05
29.9999999999999,1.99445649576957e-05
30.9999999999999,1.39813904014019e-05
31.9999999999999,9.80113018113175e-06
32.9999999999999,6.8707152915106e-06
33.9999999999998,4.81645766810401e-06
34.9999999999998,3.3763972868009e-06
35.9999999999998,2.36689688228986e-06
36.9999999999998,1.65922442637119e-06
37.9999999999997,1.16313715129127e-06
38.9999999999997,8.1537374402859e-07
39.9999999999998,5.71587230029689e-07
40.9999999999997,4.00689823440718e-07
41.9999999999996,2.80888596130138e-07
42.9999999999996,1.96906431909002e-07
43.9999999999996,1.38033880553738e-07
44.9999999999996,9.6763483020853e-08
45.9999999999996,6.78324162790002e-08
46.9999999999995,4.75513753184761e-08
47.9999999999994,3.33341110152755e-08
48.9999999999993,2.3367630268035e-08
49.9999999999993,1.63810021540204e-08
50.9999999999993,1.14832881422763e-08


==> data/order_reduction.csv <==
dt,err,sF,sS
0.5,0.0927986891279089,5601,29
0.25,0.0606122335847685,3961,20
0.125,0.0305423851428002,2801,15
0.0625,0.0160980332774587,1981,10
0.03125,0.00530930300173256,1401,8
0.015625,0.000659443534808956,991,6
0.0078125,0.000762804142256682,701,4
0.00390625,0.000199214991242962,496,3
0.001953125,3.54676943798893e-06,351,3
0.0009765625,6.07454115414568e-07,248,2
0.00048828125,1.2391474692506e-07,176,2

